A First Introduction to Isabelle/ML Metaprogramming: Automatic Estimation of Polynomial Degrees

This article offers an introduction to metaprogramming in Isabelle/HOL for beginners, based on a running example for working with multivariate polynomials. The example is motivated by our formalisation of universal Diophantine pairs. We describe the implementation of the poly_degree command, which computes upper bounds on the total degrees of multivariate polynomials and automatically proves their correctness. The complete metaprogram handles a variety of special cases but herein we present a simplified version for the sake of exposition. We describe our development process and design decisions; our goal is to offer a small and self-contained tutorial on Isabelle/ML, for mathematicians who want to get started with metaprogramming.

==> isabelle_snippets/compute-degree-example.txt <==
val P_def : thm = @{thm P_def};
val P_def_term : term = Thm.prop_of P_def;
val (lhs, rhs) = Logic.dest_equals P_def_term;
@{print} compute_degree rhs;

==> isabelle_snippets/compute-degree-function.txt <==
fun compute_degree (t : term) : int =
  case t of
    @{Const "ConstP _ for _"} => 0
  | @{Const "VarP _ for _"} => 1
  | @{Const "plus _ for t1 t2"} => Int.max (compute_degree t1, compute_degree t2)
  | @{Const "times _ for t1 t2"} => compute_degree t1 + compute_degree t2
  | x => error ("Cannot calculate degree bound for " ^ @{make_string} x)

==> isabelle_snippets/compute-degree-succinct.txt <==
val (_, rhs) = @{thm P_def} |> Thm.prop_of |> Logic.dest_equals

==> isabelle_snippets/compute-degree-term.txt <==
fun compute_degree_term (term : term) : term =
  case term of
    @{Const "ConstP _ for _"} => @{term "0::nat"}
  | @{Const "VarP _ for _"} => @{term "1::nat"}
  | @{Const "plus _ for s t"} =>
      @{const max(nat)} $ compute_degree_term s $ compute_degree_term t
  | @{Const "times _ for s t"} =>
      @{const plus(nat)} $ compute_degree_term s $ compute_degree_term t
  | @{Const "power _ for s n"} =>
      @{const times(nat)} $ n $ compute_degree_term s
  | x => error ("Unsupported term in polynomial: " ^ @{make_string} x)

==> isabelle_snippets/define-degree-const.txt <==
fun define_degree_const (short_name : string) (poly_expr : term) (lthy : local_theory)
    : term * thm * local_theory =
  let
    val degree_term = compute_degree_term poly_expr
    val binding = Binding.name (short_name ^ "_degree")
    val ((degree_const : term, (_, degree_def : thm)), lthy') = 
      Local_Theory.define ((binding, NoSyn), ((Thm.def_binding binding, []), degree_term)) lthy
  in
    (degree_const, degree_def, lthy')
  end

==> isabelle_snippets/get-poly-info.txt <==
fun get_poly_info (poly_name : string) (lthy : local_theory) 
    : thm * term * term * string =
  let
    val poly_def = Proof_Context.get_thm lthy (Thm.def_name poly_name)
    val poly_const = Thm.lhs_of poly_def |> Thm.term_of
    val poly_expr = Thm.rhs_of poly_def |> Thm.term_of
    val short_name = Long_Name.base_name poly_name
  in
    (poly_def, poly_const, poly_expr, short_name)
  end

==> isabelle_snippets/happy-birthday.txt <==
ML\<open>
  writeln "happy birthday"
\<close>

==> isabelle_snippets/mk-correctness-thm.txt <==
fun mk_correctness_thm (poly_term : term) (degree_term : term) : term =
  let
    val lhs = @{const total_degree(int)} $ poly_term
    val rhs = degree_term
  in
    HOLogic.mk_Trueprop (HOLogic.mk_binrel @{const_name less_eq} (lhs, rhs))
  end

==> isabelle_snippets/note-correctness-thm.txt <==
fun note_correctness_thm (short_name : string) (proven_thm : thm) (lthy : local_theory) : local_theory =
  let
    val binding = Binding.name (short_name ^ "_degree_correct")
    val (_, lthy') = Local_Theory.note ((binding, []), [proven_thm]) lthy
  in
    lthy'
  end

==> isabelle_snippets/one-plus-x-antiquotation.txt <==
val t = @{term "1 + (x :: nat)"};

==> isabelle_snippets/poly-degree-cmd.txt <==
fun poly_degree (def_thm : thm, poly_const : term, poly_expr : term, short_name : string)
    (lthy : local_theory) : local_theory =
  let
    val (degree_const, degree_def, lthy') = define_degree_const short_name poly_expr lthy
    val correctness_thm = mk_correctness_thm poly_const degree_const
    val proven_thm = prove_correctness correctness_thm [def_thm, degree_def] lthy'
    val lthy'' = note_correctness_thm short_name proven_thm lthy'
  in
    lthy''
  end;

fun poly_degree_cmd (poly_name : string) (lthy : local_theory) : local_theory =
  poly_degree (get_poly_info poly_name lthy) lthy;

Outer_Syntax.local_theory command_keyword\<open>poly_degree\<close>
  "find the upper bound of the total degree of a multivariate polynomial and prove correctness"
  (Parse.name >> poly_degree_cmd)

==> isabelle_snippets/poly-degree0-command.txt <==
fun poly_degree0_cmd (term_string : string) (lthy : local_theory) : local_theory =
  let
    val t : term = Syntax.read_term lthy term_string;
    val degree : int = compute_degree t;
    val _ = writeln (Int.toString degree);
  in lthy end;

Outer_Syntax.local_theory command_keyword\<open>poly_degree0\<close>
  "calculate the degree of a given polynomial term"
  (Parse.term >> poly_degree0_cmd)

==> isabelle_snippets/polynomial-example.txt <==
definition P :: "int mpoly" where
  "P \<equiv> VarP 1 ^ 2 * VarP 2 + VarP 0 + ConstP 3"

==> isabelle_snippets/prove-correctness-setup.txt <==
fun prove_correctness (correctness_thm : term) (definitions : thm list) (lthy : local_theory) : thm = 
  Goal.prove lthy [] [] correctness_thm 
    (fn {context : Proof.context, ...} => degree_correctness_tac context definitions)

==> isabelle_snippets/prove-correctness-tactic.txt <==
val composite_degree_theorems : thm list = [
  @{thm le_trans[OF total_degree_add max.mono]},
  @{thm le_trans[OF total_degree_mult add_mono]},
  @{thm le_trans[OF total_degree_pow mult_le_mono2]}
]

fun degree_correctness_tac (ctxt : Proof.context) (definitions : thm list) : tactic =
  Local_Defs.unfold_tac ctxt definitions
  THEN REPEAT (SOMEGOAL (resolve_tac ctxt composite_degree_theorems))
  THEN ALLGOALS (simp_tac ctxt)

==> isabelle_snippets/proving-example-complete.txt <==
lemma "total_degree P \<le> P_degree"
  unfolding P_def P_degree_def
  apply (intro le_trans[OF total_degree_add max.mono]
               le_trans[OF total_degree_mult add_mono])
  by simp_all

==> isabelle_snippets/proving-example.txt <==
definition P :: "int mpoly" where
  "P \<equiv> ConstP 3 * VarP 0 + VarP 0 * VarP 1"

definition P_degree :: "nat" where
  "P_degree = max (0 + 1) (1 + 1)"

lemma "total_degree P \<le> P_degree"
  unfolding P_def P_degree_def
  (* GOAL: total_degree (ConstP 3 * VarP 0 + VarP 0 * VarP 1)
    \<le> max (0 + 1) (1 + 1) *)

==> isabelle_snippets/run-poly-degree0.txt <==
poly_degree0 "ConstP 3 + VarP 0 * VarP 1"

==> isabelle_snippets/test-compute-degree.txt <==
compute_degree @{term "VarP 0 * VarP 1 + ConstP 3"};

==> isabelle_snippets/theory-header.txt <==
theory Compute_Degree
  imports Setup
  keywords "poly_degree0" :: thy_defn
begin
